Qiskit-Torch-Module: Fast Prototyping of Quantum Neural Networks

Quantum computer simulation software is an integral tool for the research efforts in the quantum computing community. An important aspect is the efficiency of respective frameworks, especially for training variational quantum algorithms. Focusing on the widely used Qiskit software environment, we develop the qiskit-torch-module. It improves runtime performance by two orders of magnitude over comparable libraries, while facilitating low-overhead integration with existing codebases. Moreover, the framework provides advanced tools for integrating quantum neural networks with PyTorch. The pipeline is tailored for single-machine compute systems, which constitute a widely employed setup in day-to-day research efforts.

==> figures/data/ablation_linux.csv <==
qubits,qtm_fwd,qtm_bwd,qtm_seq_fwd,qtm_seq_bwd
4,9.846,59.586,3.200,3.165
6,14.922,77.423,5.000,4.244
8,37.463,100.364,9.143,5.051
10,50.526,117.273,11.111,5.599
12,88.615,121.101,12.923,5.925
14,73.500,121.698,16.333,8.031
16,270.260,130.754,34.609,8.953
18,281.535,68.039,36.730,9.461
20,128.066,25.693,32.008,6.995


==> figures/data/ablation_macos.csv <==
qubits,qtm_fwd,qtm_bwd,qtm_seq_fwd,qtm_seq_bwd
4,0.132,2.504,3.333,3.000
6,0.271,5.034,5.250,4.061
8,0.455,7.607,7.200,4.703
10,0.822,10.630,10.000,5.408
12,1.213,6.490,11.333,5.525
14,3.066,8.761,12.727,5.751
16,12.126,10.888,19.835,4.662


==> figures/data/ablation_windows.csv <==
qubits,qtm_fwd,qtm_bwd,qtm_seq_fwd,qtm_seq_bwd
4,0.143,0.799,3.758,3.650
6,0.331,1.915,6.000,5.516
8,0.549,2.985,6.974,5.895
10,0.864,4.344,8.969,6.708
12,1.238,5.667,10.588,6.773
14,2.155,7.295,11.487,6.895
16,6.202,6.077,14.848,4.436
18,15.252,4.261,17.852,3.564


==> figures/data/depth_qml_reverse.csv <==
depth,total,total_max,total_min
1,66.24000000000001,89.28,57.6
3,155.52,194.68800000000002,138.24
5,242.49599999999998,283.392,215.424
7,353.664,368.64,317.952
9,445.824,507.456,389.952
11,557.568,617.472,539.1360000000001


==> figures/data/depth_qtm_parallel.csv <==
depth,total,total_max,total_min
1,1.346,1.368,1.335
3,2.914,2.949,2.889
5,4.458,4.518,4.288
7,5.975,6.085,5.905
9,7.683,7.797,7.453
11,9.487,9.579,9.415


==> figures/data/depth_qtm_sequential.csv <==
depth,total,total_max,total_min
1,10.944,13.296000000000001,10.08
3,25.200000000000003,28.176,23.616
5,40.512,42.480000000000004,37.728
7,56.688,58.512,53.28
9,71.08800000000001,75.888,66.288
11,86.304,91.67999999999999,84.14399999999999


==> figures/data/qrl_qml.csv <==
epoch,reward_avg,reward_std_upper,reward_std_lower
0,40.230000000000004,51.52088570485062,28.939114295149388
1,51.48,64.5588990362339,38.4011009637661
2,63.56,74.97124007284046,52.14875992715954
3,71.22,86.81998717948191,55.62001282051809
4,103.75,127.33000212044095,80.16999787955905
5,121.41000000000001,158.516022422243,84.30397757775702
6,155.07,206.49262245354663,103.64737754645336
7,198.3,267.6126972494939,128.9873027505061
8,283.01,350.84728252222374,215.17271747777627
9,275.31,338.95915474694067,211.66084525305934
10,341.5499999999999,413.5940039142744,269.50599608572537
11,356.78,442.1725851581974,271.3874148418025
12,371.57000000000005,483.1971208085204,259.9428791914797
13,375.15,497.72742247249283,252.57257752750712
14,357.54,480.5029553971439,234.57704460285612
15,342.01,465.3575451721679,218.66245482783208
16,359.93999999999994,501.3502485677752,218.52975143222463
17,373.94999999999993,512.7500666426353,235.14993335736463
18,348.7099999999999,485.7998059667457,211.62019403325417
19,387.23,533.4963122526851,240.96368774731485
20,388.74,535.4222497782196,242.05775022178042
21,396.52,532.5489807357241,260.4910192642759
22,404.08000000000004,537.6504892556736,270.50951074432646
23,416.65,547.0543269987618,286.2456730012382
24,422.57,543.0061992924054,302.13380070759456
25,436.25,557.346517290961,315.15348270903905
26,444.45,557.925788166463,330.9742118335369
27,445.44000000000005,554.13057180823,336.74942819177005
28,454.4799999999999,548.5946619820736,360.36533801792615
29,467.27,552.6726703329585,381.8673296670414
30,461.25,546.9214333952689,375.57856660473107
31,468.71999999999997,536.1398902401954,401.3001097598045
32,483.21000000000004,533.58,432.84000000000003
33,485.46000000000004,515.0556821174982,455.8643178825019
34,492.45,513.6425104695031,471.25748953049685
35,496.26000000000005,507.48,485.0400000000001
36,500.0,500.0,500.0
37,486.46999999999997,527.06,445.88
38,498.03999999999996,503.91999999999996,492.15999999999997
39,499.8,500.40000000000003,499.2
40,500.0,500.0,500.0
41,500.0,500.0,500.0
42,500.0,500.0,500.0
43,500.0,500.0,500.0
44,500.0,500.0,500.0
45,500.0,500.0,500.0
46,500.0,500.0,500.0
47,500.0,500.0,500.0
48,500.0,500.0,500.0
49,500.0,500.0,500.0
50,500.0,500.0,500.0
51,500.0,500.0,500.0
52,500.0,500.0,500.0
53,500.0,500.0,500.0
54,500.0,500.0,500.0
55,500.0,500.0,500.0
56,500.0,500.0,500.0
57,500.0,500.0,500.0
58,500.0,500.0,500.0
59,500.0,500.0,500.0
60,500.0,500.0,500.0
61,500.0,500.0,500.0
62,500.0,500.0,500.0
63,500.0,500.0,500.0
64,500.0,500.0,500.0
65,500.0,500.0,500.0
66,500.0,500.0,500.0
67,500.0,500.0,500.0
68,500.0,500.0,500.0
69,500.0,500.0,500.0
70,500.0,500.0,500.0
71,500.0,500.0,500.0
72,500.0,500.0,500.0
73,500.0,500.0,500.0
74,500.0,500.0,500.0
75,500.0,500.0,500.0
76,500.0,500.0,500.0
77,500.0,500.0,500.0
78,500.0,500.0,500.0
79,500.0,500.0,500.0
80,500.0,500.0,500.0
81,500.0,500.0,500.0
82,500.0,500.0,500.0
83,500.0,500.0,500.0
84,500.0,500.0,500.0
85,500.0,500.0,500.0
86,500.0,500.0,500.0
87,500.0,500.0,500.0
88,500.0,500.0,500.0
89,500.0,500.0,500.0
90,500.0,500.0,500.0
91,500.0,500.0,500.0
92,500.0,500.0,500.0
93,500.0,500.0,500.0
94,500.0,500.0,500.0
95,500.0,500.0,500.0
96,500.0,500.0,500.0
97,500.0,500.0,500.0
98,500.0,500.0,500.0
99,500.0,500.0,500.0


==> figures/data/qrl_qtm.csv <==
epoch,reward_avg,reward_std_upper,reward_std_lower
0,48.46999999999999,57.74114340305444,39.19885659694555
1,67.72,81.86707036810095,53.57292963189905
2,87.02,106.74286997371325,67.29713002628674
3,146.32,176.9061014187817,115.73389858121828
4,211.85999999999999,261.17132121531523,162.54867878468474
5,312.63,385.12871791969843,240.13128208030156
6,389.44,464.7325919330713,314.1474080669287
7,420.65,477.83898932486915,363.4610106751308
8,482.9700000000001,499.9091292574324,466.03087074256774
9,476.69000000000005,509.80058592051796,443.57941407948215
10,493.68999999999994,512.62,474.75999999999993
11,476.14000000000004,543.5930236535028,408.6869763464973
12,475.05,549.9,400.2
13,478.02,543.96,412.08
14,471.75,551.5936879158271,391.9063120841729
15,473.09,553.8199999999999,392.36
16,475.37,549.26,401.48
17,469.82,560.36,379.28
18,473.07,553.86,392.28
19,478.59,542.8199999999999,414.35999999999996
20,474.36,551.28,397.44
21,476.48,547.04,405.92
22,480.01000000000005,539.98,420.0400000000001
23,477.01000000000005,545.98,408.0400000000001
24,478.76000000000005,542.48,415.0400000000001
25,486.78000000000003,526.44,447.12
26,480.98999999999995,538.02,423.9599999999999
27,481.38,537.24,425.52
28,487.75,524.5,451.0
29,491.43999999999994,517.12,465.75999999999993
30,494.48,511.04,477.92
31,497.48999999999995,505.02,489.9599999999999
32,495.86,508.28000000000003,483.44
33,498.93999999999994,502.11999999999995,495.75999999999993
34,497.93,504.14,491.72
35,500.0,500.0,500.0
36,500.0,500.0,500.0
37,500.0,500.0,500.0
38,500.0,500.0,500.0
39,500.0,500.0,500.0
40,500.0,500.0,500.0
41,500.0,500.0,500.0
42,500.0,500.0,500.0
43,500.0,500.0,500.0
44,500.0,500.0,500.0
45,500.0,500.0,500.0
46,500.0,500.0,500.0
47,500.0,500.0,500.0
48,500.0,500.0,500.0
49,500.0,500.0,500.0
50,500.0,500.0,500.0
51,500.0,500.0,500.0
52,500.0,500.0,500.0
53,500.0,500.0,500.0
54,500.0,500.0,500.0
55,500.0,500.0,500.0
56,500.0,500.0,500.0
57,500.0,500.0,500.0
58,500.0,500.0,500.0
59,500.0,500.0,500.0
60,500.0,500.0,500.0
61,500.0,500.0,500.0
62,500.0,500.0,500.0
63,500.0,500.0,500.0
64,500.0,500.0,500.0
65,500.0,500.0,500.0
66,500.0,500.0,500.0
67,500.0,500.0,500.0
68,500.0,500.0,500.0
69,500.0,500.0,500.0
70,500.0,500.0,500.0
71,500.0,500.0,500.0
72,500.0,500.0,500.0
73,500.0,500.0,500.0
74,500.0,500.0,500.0
75,500.0,500.0,500.0
76,500.0,500.0,500.0
77,500.0,500.0,500.0
78,500.0,500.0,500.0
79,500.0,500.0,500.0
80,500.0,500.0,500.0
81,500.0,500.0,500.0
82,500.0,500.0,500.0
83,500.0,500.0,500.0
84,500.0,500.0,500.0
85,500.0,500.0,500.0
86,500.0,500.0,500.0
87,500.0,500.0,500.0
88,500.0,500.0,500.0
89,500.0,500.0,500.0
90,500.0,500.0,500.0
91,500.0,500.0,500.0
92,500.0,500.0,500.0
93,500.0,500.0,500.0
94,500.0,500.0,500.0
95,500.0,500.0,500.0
96,500.0,500.0,500.0
97,500.0,500.0,500.0
98,500.0,500.0,500.0
99,500.0,500.0,500.0


==> figures/data/qubits_qml_ps.csv <==
qubits,total,total_max,total_min,forward,forward_max,forward_min,backward,backward_max,backward_min
4,55.67999999999999,62.592,50.688,0.768,0.96,0.5760000000000001,54.91199999999999,61.824,49.92
6,191.232,196.704,187.20000000000002,1.728,2.016,1.44,189.50400000000002,194.68800000000002,185.472
8,464.64,476.928,445.43999999999994,2.688,3.072,2.688,461.952,474.24,442.752
10,987.36,1012.3199999999999,954.24,4.319999999999999,5.279999999999999,4.319999999999999,982.5600000000001,1007.5200000000001,949.9200000000001
12,2127.744,2193.984,2055.744,7.4879999999999995,8.064,6.912,2120.256,2185.92,2047.1039999999998
14,9748.032,9932.16,9631.104000000001,26.208,28.224,24.863999999999997,9722.496,9903.936,9606.912
16,68932.60800000001,69881.856,67994.88,156.672,168.192,136.704,68775.936,69722.88,67830.52799999999
18,418639.968,439661.088,399619.87200000003,749.952,908.064,652.32,417890.016,438971.61600000004,398711.80799999996
20,1664142.72,1687415.04,1650453.1199999999,3631.68,3900.4799999999996,3221.7599999999998,1660511.04,1683555.8399999999,1647231.3599999999


==> figures/data/qubits_qml_reverse.csv <==
qubits,total,total_max,total_min,forward,forward_max,forward_min,backward,backward_max,backward_min
4,14.783999999999999,24.96,12.864,0.768,0.96,0.768,14.015999999999998,24.384,12.096
6,33.696000000000005,46.368,29.375999999999998,1.728,2.016,1.44,31.968,44.64,27.648
8,59.519999999999996,77.56800000000001,53.376000000000005,2.688,3.072,2.688,56.831999999999994,74.49600000000001,50.304
10,96.48,126.24000000000001,85.92,4.8,4.8,4.319999999999999,92.16,121.44,81.60000000000001
12,155.52,194.68800000000002,138.24,8.064,8.064,7.4879999999999995,148.032,187.20000000000002,130.752
14,395.13599999999997,442.17600000000004,364.22400000000005,30.24,47.040000000000006,27.552,364.896,412.608,336.0
16,1403.904,1436.9279999999999,1363.1999999999998,162.048,181.248,158.208,1241.0880000000002,1272.576,1203.456
18,6277.824,6370.272,6187.968,919.296,940.896,902.8799999999999,5358.528,5459.616,5270.4
20,23220.48,23400.960000000003,22928.64,3778.56,3921.6,3652.8,19441.92,19607.04,19085.760000000002


==> figures/data/qubits_qml_spsa.csv <==
qubits,total,total_max,total_min,forward,forward_max,forward_min,backward,backward_max,backward_min
4,2.112,3.4559999999999995,1.92,0.768,0.96,0.5760000000000001,1.536,2.496,1.344
6,4.6080000000000005,6.624,4.32,1.44,1.728,1.44,3.1679999999999997,4.896000000000001,2.88
8,8.448,11.136000000000001,7.68,2.688,3.072,2.3040000000000003,5.76,7.68,5.376
10,13.44,16.8,12.959999999999999,4.319999999999999,4.8,3.84,9.6,12.0,8.639999999999999
12,24.192,28.224,23.04,7.4879999999999995,8.064,6.912,17.28,20.160000000000004,16.128
14,90.72,94.752,89.376,28.895999999999997,29.567999999999998,28.895999999999997,61.824,66.528,60.48
16,483.84000000000003,489.216,474.624,164.352,167.424,160.512,318.71999999999997,324.864,307.20000000000005
18,2833.056,2948.832,2700.864,988.4159999999999,1068.768,908.064,1844.6399999999999,1944.0,1759.104
20,10638.720000000001,11069.76,9630.72,3696.96,3912.0,3142.08,6941.76,7352.639999999999,6488.64


==> figures/data/qubits_qtm_parallel.csv <==
qubits,total,total_max,total_min,forward,forward_max,forward_min,backward,backward_max,backward_min
4,0.725,0.916,0.533,0.096,0.169,0.084,0.629,0.747,0.449
6,1.018,1.029,1.012,0.091,0.096,0.086,0.927,0.938,0.92
8,1.411,1.426,1.399,0.097,0.103,0.091,1.314,1.324,1.304
10,1.926,1.95,1.899,0.102,0.109,0.095,1.823,1.848,1.801
12,2.914,2.949,2.889,0.126,0.139,0.12,2.787,2.82,2.768
14,8.192,8.252,8.136,0.498,0.566,0.406,7.693,7.752,7.603
16,49.885,50.28,49.601,1.458,1.546,1.378,48.428,48.842,48.171
18,305.984,310.198,300.78,7.357,7.436,7.269,298.627,302.773,293.358
20,3298.076,3318.542,3259.698,111.851,112.721,110.424,3186.225,3206.033,3148.75


==> figures/data/qubits_qtm_sequential.csv <==
qubits,total,total_max,total_min,forward,forward_max,forward_min,backward,backward_max,backward_min
4,4.5120000000000005,7.007999999999999,4.128,0.14400000000000002,0.24,0.14400000000000002,4.32,6.863999999999999,3.936
6,7.824,10.128,6.959999999999999,0.24,0.336,0.192,7.584,9.888,6.767999999999999
8,12.0,14.256,11.328,0.28800000000000003,0.384,0.28800000000000003,11.712,13.968,11.040000000000001
10,17.183999999999997,19.823999999999998,16.032,0.384,0.48,0.336,16.799999999999997,19.392000000000003,15.600000000000001
12,25.200000000000003,28.176,23.616,0.5760000000000001,0.624,0.528,24.624000000000002,27.552,23.04
14,47.472,49.44,45.263999999999996,1.344,1.8719999999999999,1.248,46.128,48.14399999999999,44.016000000000005
16,167.47199999999998,171.696,164.976,5.184,5.76,5.088,162.336,166.56,159.888
18,642.144,656.688,625.056,20.352,20.592,19.968,621.792,636.384,605.136
20,3670.608,3725.232,3614.688,131.71200000000002,137.28,125.90400000000001,3538.896,3594.0,3483.888

